Multi-model mimicry for model selection according to generalised goodness-of-fit criteria

Multi-model mimicry (MMM) is a flexible model selection technique for comparison of multiple, non-nested models on any desired goodness-of-fit criteria. Applicable to any set of candidate models that are 1) able to be fit to observed data, 2) can simulate new sets of data under the models, and 3) have a metric by which a dataset's goodness-of-fit to the model can be calculated, MMM has a much broader range of applicability than many standard model selection techniques. This manuscript highlights the previous literature whilst presenting the theoretical framework underpinning MMM. The scope of applicability is broadened through presentation of generalised criteria for comparison and the effectiveness of the method is demonstrated. Clear instruction for the application of MMM and the classification techniques required for model selection are also included.

==> PBCMdiagram.tikz <==
\documentclass{minimal}
\usepackage{tikz}
\usetikzlibrary{arrows,shapes,positioning,shadows,trees}

\tikzset{
  basic/.style  = {draw, text width=2cm, drop shadow, font=\sffamily, rectangle},
  root/.style   = {basic, rounded corners=2pt, thin, align=center,
                   fill=green!30},
  level 2/.style = {basic, rounded corners=6pt, thin,align=center, fill=green!60,
                   text width=8em},
  level 3/.style = {basic, thin, align=left, fill=pink!60, text width=6.5em}
}

\begin{document}
\begin{tikzpicture}[
  level 1/.style={sibling distance=40mm},
  edge from parent/.style={->,draw},
  >=latex]

% root of the the initial tree, level 1
\node[root] {Drawing diagrams}
% The first level, as children of the initial tree
  child {node[level 2] (c1) {Defining node and arrow styles}}
  child {node[level 2] (c2) {Positioning the nodes}}
  child {node[level 2] (c3) {Drawing arrows between nodes}};

% The second level, relatively positioned nodes
\begin{scope}[every node/.style={level 3}]
\node [below of = c1, xshift=15pt] (c11) {Setting shape};
\node [below of = c11] (c12) {Choosing color};
\node [below of = c12] (c13) {Adding shading};

\node [below of = c2, xshift=15pt] (c21) {Using a Matrix};
\node [below of = c21] (c22) {Relatively};
\node [below of = c22] (c23) {Absolutely};
\node [below of = c23] (c24) {Using overlays};

\node [below of = c3, xshift=15pt] (c31) {Default arrows};
\node [below of = c31] (c32) {Arrow library};
\node [below of = c32] (c33) {Resizing tips};
\node [below of = c33] (c34) {Shortening};
\node [below of = c34] (c35) {Bending};
\end{scope}

% lines from each level 1 node to every one of its "children"
\foreach \value in {1,2,3}
  \draw[->] (c1.195) |- (c1\value.west);

\foreach \value in {1,...,4}
  \draw[->] (c2.195) |- (c2\value.west);

\foreach \value in {1,...,5}
  \draw[->] (c3.195) |- (c3\value.west);
\end{tikzpicture}
\end{document}
